Lens Factory: Automatic Lens Generation Using Off-the-shelf Components

Custom optics is a necessity for many imaging applications. Unfortunately, custom lens design is costly (thousands to tens of thousands of dollars), time consuming (10-12 weeks typical lead time), and requires specialized optics design expertise. By using only inexpensive, off-the-shelf lens components the Lens Factory automatic design system greatly reduces cost and time. Design, ordering of parts, delivery, and assembly can be completed in a few days, at a cost in the low hundreds of dollars. Lens design constraints, such as focal length and field of view, are specified in terms familiar to the graphics community so no optics expertise is necessary. Unlike conventional lens design systems, which only use continuous optimization methods, Lens Factory adds a discrete optimization stage. This stage searches the combinatorial space of possible combinations of lens elements to find novel designs, evolving simple canonical lens designs into more complex, better designs. Intelligent pruning rules make the combinatorial search feasible. We have designed and built several high performance optical systems which demonstrate the practicality of the system.

==> figures/curvedsensor_simulation.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'simulation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1482.26250006bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(0.5,0.07)%
    \put(0,0){\includegraphics[width=0.49\textwidth]{./figures/curvedsensor_simulation.pdf}}%
    % x-axis labels
    \put(0.124,0.0055){\makebox(0,0)[lb]{\scriptsize{cycles/mm}}}%
    \put(0.102,0.011){\makebox(0,0)[lb]{\tiny{0}}}%
    \put(0.12,0.011){\makebox(0,0)[lb]{\tiny{50}}}%
    \put(0.14,0.011){\makebox(0,0)[lb]{\tiny{100}}}
    \put(0.16,0.011){\makebox(0,0)[lb]{\tiny{150}}}%
    
    %y axis labels
    \put(0.095,0.0315){\rotatebox{90}{\makebox(0,0)[lb]{\scriptsize{avg MTF}}}}%

    \put(0.096,0.0135){\makebox(0,0)[lb]{\tiny{0.3}}}%
    \put(0.096,0.021){\makebox(0,0)[lb]{\tiny{0.4}}}%
    \put(0.096,0.0285){\makebox(0,0)[lb]{\tiny{0.5}}}%
    \put(0.096,0.036){\makebox(0,0)[lb]{\tiny{0.6}}}%
    \put(0.096,0.0437){\makebox(0,0)[lb]{\tiny{0.7}}}%
    \put(0.096,0.0517){\makebox(0,0)[lb]{\tiny{0.8}}}%
    \put(0.096,0.059){\makebox(0,0)[lb]{\tiny{0.9}}}%
    \put(0.099,0.066){\makebox(0,0)[lb]{\tiny{1}}}%
    
    % psf labels
    \put(0.01,0.0665){\makebox(0,0)[lb]{\scriptsize{triplet}}}%
    \put(0.0275,0.0673){\makebox(0,0)[lb]{\scriptsize{4 element}}}%
    \put(0.0485,0.0673){\makebox(0,0)[lb]{\scriptsize{5 element}}}%
    \put(0.07, 0.0673){\makebox(0,0)[lb]{\scriptsize{6 element}}}%
    
    \put(-0.0005, 0.055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{$0\degree$}}}%
    \put(-0.0035, 0.035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{$7.5\degree$}}}%
    \put(-0.0018, 0.014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{$15\degree$}}}%
    
    \put(0.105,0.031){\makebox(0,0)[lb]{\scriptsize{MTF50 line}}}%
    
    \put(0.045,0.0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.129,0 ){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    
    \put(0.146,0.06){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{triplet}}}%
    \put(0.146,0.057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{4-element}}}%
    \put(0.146,0.053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{5-element}}}%
    \put(0.146,0.049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\scriptsize{6-element}}}%
    

  \end{picture}%
\endgroup%

==> figures/evolution.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'evolution.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{245bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55)%
    \put(0,0){\includegraphics[width=1\unitlength]{./figures/evolution.pdf}}%
    \put(0.04,0.54){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{standard micro 4/3}}}%
    \put(0.4,0.54){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{curved sensor}}}%
    \put(0.733,0.54){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{view camera}}}%
    
    \put(0.15,-0.01){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.46,-0.01){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.81,-0.01){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
  \end{picture}%
\endgroup%

==> figures/ui_example.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ui_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{240bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38453108)%
    \put(0,0){\includegraphics[width=\unitlength]{./figures/ui_example.pdf}}%
    \put(0.20906114,0.00){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.71124454,0.00){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.13264192,0.36577596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{standard camera}}}%
    \put(0.64574236,0.36577596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{view camera}}}%
  \end{picture}%
\endgroup%
